Enhancing CryptoGuards Deployability for Continuous Software Security Scanning

The increasing development speed via Agile may introduce overlooked security steps in the process, with an example being the Iowa Caucus application. Verifying the protection of confidential information such as social security numbers requires security at all levels, providing protection through any connected applications. CryptoGuard is a static code analyzer for Java. This program verifies that developers do not leave vulnerabilities in their applications. The program aids the developer by identifying cryptographic misuses such as hard-coded keys, weak program hashes, and using insecure protocols. In my Master's thesis work, I made several important contributions to improving the deployability, accessibility, and usability of CryptoGuard. I extended CryptoGuard to scan source and compiled code, created live documentation, and supported a dual cloud and local tool-suite. I also created build tool plugins and a program aid for CryptoGuard. In addition, I also analyzed several Java-related surveys encompassing more than 50,000 developers and reported interesting current practices of real-world software developers.

==> Resources/SourceCode/buildCmd_JAR.txt <==
Running the cryptoguard helper program
===============================================================================

Building a basic command
Please Note this does not verify whether the directory/files exist
Common abreviations:
	n = no
	y = yes
===============================================================================
JAR File flag: jar
APK File flag: apk
Directory of Source Code flag: source
Java File or Files flag: java
Class File or Files flag: class

What type of project by flag (jar/apk/source/java/class)? jar

===============================================================================
What file/project directory would you like to scan (java/class files please enter class path or single file)? test.jar

===============================================================================
Current JAVA_HOME is set to ~/candidates/java/current
Would you like to specify the Java 8 Home (n/jdk directory)? /test/jdk8Path

Would you like to add a dependency folder (n/directory)? dependencies/

Would you like to specify the main class (n/file)? HelloWorld

===============================================================================
Output formats
Legacy flag: L extension: .txt
ScarfXML flag: SX extension: .xml
Default flag: D extension: .json

Would you like to specify the output format by flag (n/SX/L/D)? D

Would you like to specify the output file (n/file)? results.json

Would you like to overwrite the output file (y/n)? y

===============================================================================
Would you like to set the logging high/medium/low/off/no (h/m/l/o/n)? h

===============================================================================
Would you like to stream the results (y/n)? y

Would you like to the time measurement to the output (y/n)? y

Would you like to format the results (y/n)? y

Would you like to add heuristics to the results (y/n)? y

Would you like to specify the depth of heuristics to the results (y/n)? y
What number? 10

===============================================================================
The build up command is:
java -jar cryptoguard -in jar -s test.jar -java /test/jdk8Path -in dependencies/ -main HelloWorld -m D -o results.json -new -vv -st -t -n -H -depth 10

==> Resources/SourceCode/buildCmd_JAR_1.txt <==
Running the cryptoguard helper program
===============================================================================

Building a basic command
Please Note this does not verify whether the directory/files exist
Common abreviations:
	n = no
	y = yes
===============================================================================
JAR File flag: jar
APK File flag: apk
Directory of Source Code flag: source
Java File or Files flag: java
Class File or Files flag: class

What type of project by flag (jar/apk/source/java/class)? jar

===============================================================================
What file/project directory would you like to scan (java/class files please enter class path or single file)? test.jar

===============================================================================
Current JAVA_HOME is set to /home/maister/.sdkman/candidates/java/current
Would you like to specify the Java 8 Home (n/jdk directory)? test/jdk8Path

Would you like to add a dependency folder (n/directory)? n

Would you like to specify the main class (n/file)? n

===============================================================================
Output formats
Legacy flag: L extension: .txt
ScarfXML flag: SX extension: .xml
Default flag: D extension: .json

Would you like to specify the output format by flag (n/SX/L/D)? SX

Would you like to specify the output file (n/file)? test.json
Please enter a valid file for the output type.

==> Resources/SourceCode/enumeration.txt <==
Running the cryptosoule helper program
===============================================================================

Can scan the following project types:
===============================================================================
	JAR File accepts a .jar
	APK File accepts a .apk
	Directory of Source Code accepts a dir
	Java File or Files accepts a .java
	Class File or Files accepts a .class
Running the cryptosoule helper program
===============================================================================

Can write the results as the following output types:
===============================================================================
	Legacy accepts a .txt file output type.
	ScarfXML accepts a .xml file output type.
	Default accepts a .json file output type.
Running the cryptosoule helper program
===============================================================================

Uses the following error codes:
===============================================================================
	0 is a Successful Exception.
	0 is a Asking For Help Exception.
	0 is a Asking For Version Exception.
	1 is a General Argument Validation Exception.
	2 is a Argument Value Validation Exception.
	7 is a Format Specific Argument Validation Exception.
	15 is a File Input Error Exception.
	16 is a Reading File Error Exception.
	17 is a File Not Available Exception.
	30 is a File Output Error Exception.
	31 is a Output File Creation Error Exception.
	32 is a Error Closing The File Exception.
	45 is a Environment Variable Not Set Exception.
	100 is a Error Marshalling The Output Exception.
	120 is a General Error Scanning The Program Exception.
	121 is a Error Loading Class Exception.
	127 is a Unknown Exception.


==> Resources/SourceCode/script_main.txt <==
Running CryptoSoule
===============================================================================

cryptoguard: V04.00.03
Gradle Version: 4.10.3
Java Build Version: 1.8.232
===============================================================================
	./cryptosouple.py rawArgs: Prints the raw arguments of the program.
	./cryptosouple.py exampleArgs: Sample examples of running the program with arguments and explanations.
	./cryptosouple.py writeUsage: Write the example args to a markdown file (USAGE.md).
	./cryptosouple.py checkEnv: Checks (suggestions to set them if missing) the environment variables.
	./cryptosouple.py projectType: Displays some information about the project types available to scan.
	./cryptosouple.py outputType: Displays some information about the various output types available to write out as.
	./cryptosouple.py exceptionType: Displays information about the standardized exceptions.
	./cryptosouple.py clean: Cleans the project.
	./cryptosouple.py build: Builds the project.
	./cryptosouple.py refresh: A shortcut to clean and build the project.
	./cryptosouple.py hash: Determines the hash of a freshly built project.
	./cryptosouple.py buildCmd: Build the command to run, NOTE experimental!
	./cryptosouple.py test: Runs a specified test, can also supply the fullyqualified test names, (i.e. smapleTestOne or sampleTestOne,testCWEListing).
	./cryptosouple.py tests: Runs all of the tests crawled.
	./cryptosouple.py testType: Runs a specified set of tests.
	./cryptosouple.py testsHelp: Shows helpful information about the tests crawled.
	./cryptosouple.py genTest: Generate a test method from a string command. ex: ./cryptosouple.py genTest "-c CMD..." [file]
	./cryptosouple.py displayTests: Displays Tests available.
	./cryptosouple.py help: Displays helpful information to the user if it's the first time running.
	./cryptosouple.py offline: Write enough of the information internally for this script to run stand-alone.

==> Resources/aspell-dictionary.txt <==
personal_ws-1.1 en 0
API
APIs
ieeetr
indicitive
Clojure
Groovy
Scala
NetBeans
StackOverflow
Kotlin
OWASP
Jetbrains
CryptoGuard
CryptoGuards
Spotbugs
Findbugs
Apache
argsIdentifier
buildCmd
CMake
Intellij
Eclipse
Gradle
Maven
linerange
linewidth
Microsystems
NOEXIT
OpenJDK
startAnalyzing
stopAnalyzing
SWAMPs
txt
UML
virtualized
Gradle
Gradles
Maven
Mavens
IDEs
JVM
Makefile
SBT
md
README
SourceCode
IDEs
runtime
decompiler
JDK
distributable
distributables
APK
addIssue
LTS
natively
modularization
cryptographic
modularized
Jupyter
Snyk
EE
JFokus
Kubernetes
NPM
SDLC
APKs
Equifax
CrySL
CogniCrypt
Creational
JEP
JEPs
firstline
lastline
BaseAnalyzerRouting
decompile
decompiled
decompiliation
Utils
ScarfXML
CryptoSoule
NuGet
npm
RubyGems
JDKs
IJava
SDK
FasterXML
JSON
Sazzadur
Rahaman
Yao
ssurance
arket
Soots
VM
therefore
showstopper
infographics
IoT
CryptoGuard's
schemas
Snyks
anonymize
anonymized
summarize
summarization
deployability
decompiling
GradleGuard
MavenGuard
mybinder
